Report: Error estimation of recovered solution in FE analysis

The recovery type error estimators introduced by Zienkiewicz and Zhu use a recovered stress field evaluated from the Finite Element (FE) solution. Their accuracy depends on the quality of the recovered field. In this sense, accurate results are obtained using recovery procedures based on the Superconvergent Patch recovery technique (SPR). These error estimators can be easily implemented and provide accurate estimates. Another important feature is that the recovered solution is of a better quality than the FE solution and can therefore be used as an enhanced solution. We have developed an SPR-type recovery technique that considers equilibrium and displacements constraints to obtain a very accurate recovered displacements field from which a recovered stress field can also be evaluated. We propose the use of these recovered fields as the standard output of the FE code instead of the raw FE solution. Techniques to quantify the error of the recovered solution are therefore needed. In this report we present an error estimation technique that accurately evaluates the error of the recovered solution both at global and local levels in the FEM and XFEM frameworks. We have also developed an h-adaptive mesh refinement strategy based on the error of the recovered solution. As the converge rate of the error of the recovered solution is higher than that of the FE one, the computational cost required to obtain a solution with a prescribed accuracy is smaller than for traditional h-adaptive processes.

==> Data/Cyl-Q4-T052.csv <==
NDOF,Eff,UB_Eff,UB_Eff_Ex,||u_es||,||e_es||,||e||,||e*||,R||e_es||,R||e||,R||e*||,Eff*_M1,Eff*_M2,Eff*_M3,Eff*_M4,Eff*_Ex,||s||L2,||U-Uh||L2,||U-U*||L2,-2int(e*s),-2int(e_ex*s),-2int(e_ex(tex-t*)),GlbErrNorm_39c,GlbErrNorm_39d,GlbErrNorm_39e,mean(D),mean(|D|),sig(D),min(D),max(D),||U*||,||U||,Eff_LB,||u_es||LB,-2int(e(tex-t*)),Acc Time,R||e*es||,V||e_es||,V||e||,V||e*||,
1.4400000000000e+002,1.2861911189892e+000,1.1701900483767e+000,1.3273152623448e+000,2.3162056324097e-001,6.6888219882354e-002,5.2004883951398e-002,4.6467212872891e-002,2.7744628718133e-001,2.1907215396254e-001,1.9574454626635e-001,4.2243645356437e-001,4.0874143565397e-001,6.1994611389657e-001,6.1994611389657e-001,4.9574536329911e-001,8.0931681844294e-001,1.8928294493718e-003,1.9474459586112e-003,-7.2183675640390e-004,3.4438123195752e-004,-5.3705555106153e-005,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,2.8070384263220e-002,1.9553245535679e-001,3.1999173176721e-001,-3.1234915941628e-001,1.2707147682083e+000,2.1803125404198e-001,2.3600409004422e-001,8.3074238140004e-001,4.3202661138217e-002,-4.8793435229287e-005,3.0488656202181e+000,1.3397158711121e-001,1.5737856798560e+000,1.1741756620991e+000,2.7202809835964e+000,0.0000000000000e+000
2.4000000000000e+002,1.0487030322244e+000,9.8324826351367e-001,1.0707302961493e+000,2.3458086820331e-001,2.9936929378911e-002,2.8546622312527e-002,1.1578590359496e-002,1.2659209078840e-001,1.2080085143829e-001,4.8997165358810e-002,6.3578654874651e-001,6.3965499913163e-001,8.2169978071839e-001,8.2169978071839e-001,7.3899487689773e-001,5.3411960465224e-001,6.6634976619821e-004,6.4018351474105e-004,-7.9467079150987e-005,6.3911946776121e-005,-2.5867631411098e-005,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,1.9982957083964e-002,6.3448126223941e-002,9.1587255014088e-002,-1.5292206228452e-001,2.7222904879452e-001,2.3229576041213e-001,2.3623546119025e-001,8.9104308281660e-001,2.5436270349355e-002,-2.8916638819490e-005,6.3789700405170e+000,4.4156904793921e-002,7.0639686446149e-001,6.5886195560494e-001,1.4842074537847e+000,0.0000000000000e+000
6.5400000000000e+002,9.9990195271157e-001,9.8937681568353e-001,1.0124048598647e+000,2.3579154077487e-001,1.4745710991077e-002,1.4747156909824e-002,2.6150588993866e-003,6.2415135239385e-002,6.2421231628444e-002,1.1068926592345e-002,5.7699696847423e-001,6.3002456741184e-001,8.2829111602992e-001,3.3394013805509e+000,8.5614773100141e-001,2.7569772684897e-001,1.9295459041543e-004,1.8530536488261e-004,-2.6697742824324e-006,6.2652293186327e-006,-7.9353526696699e-007,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,4.3706997202447e-003,3.0900812338862e-002,5.6792628692540e-002,-1.4888015047715e-001,5.1781151695767e-001,2.3547132352027e-001,2.3625182894965e-001,9.6918828994032e-001,1.4292771786914e-002,-1.8836698078918e-006,1.1661009941582e+001,9.8314837143140e-003,5.4510801619823e-001,5.4257401557127e-001,1.1608126034173e+000,0.0000000000000e+000
2.2580000000000e+003,9.9676723498705e-001,9.9630565481211e-001,1.0024811424717e+000,2.3613333748262e-001,7.5044335439556e-003,7.5287722956234e-003,6.2057545735031e-004,3.1764454585794e-002,3.1867370191920e-002,2.6267374088201e-003,2.6019547110099e-001,6.9388688557325e-001,9.6291460794523e-001,9.9551969550635e+000,9.5308894820956e-001,1.4072583797388e-001,4.8333200433435e-005,4.7307384740757e-005,1.6437585882631e-008,8.0358998797945e-007,-1.5607730249330e-007,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-2.3672197642781e-003,1.4608819095858e-002,2.6543833622120e-002,-1.1871406125176e-001,2.8052393478220e-001,2.3608929814316e-001,2.3625320549148e-001,9.9145203491442e-001,7.4644166129031e-003,-6.8583304140937e-008,2.2938049987008e+001,2.6667620243070e-003,5.2893578374135e-001,5.2853823783424e-001,8.5042408605733e-001,0.0000000000000e+000
8.1220000000000e+003,9.9626011187166e-001,9.9777654112084e-001,1.0013976449019e+000,2.3622244939423e-001,3.8129565836516e-003,3.8272701458340e-003,2.0893473162231e-004,1.6139278754578e-002,1.6199848565175e-002,8.8436689423952e-004,7.1226421447305e-001,8.5130151530633e-001,1.0552025825968e+000,1.6917215385125e+001,1.1020702628484e+000,8.7541818251318e-002,1.2654451909001e-005,1.2404198013149e-005,4.9005999900718e-008,1.6264884424417e-007,-1.2315974287834e-008,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-2.6146919903953e-003,1.1189114852775e-002,2.8727759900308e-002,-6.0419507746583e-001,2.5939451935769e-001,2.3621340148753e-001,2.3625330866399e-001,9.9626454653951e-001,3.8129735563235e-003,-4.7131601596821e-009,4.7585551310306e+001,9.5322803786170e-004,5.2159287835154e-001,5.2241170763503e-001,7.3010265496590e-001,0.0000000000000e+000
3.0492000000000e+004,9.9733986482311e-001,9.9855280944121e-001,1.0008331217429e+000,2.3624553427715e-001,1.9124707145429e-003,1.9175717145149e-003,7.9533469108323e-005,8.0950019147136e-003,8.1165917291490e-003,3.3664487886882e-004,8.3883350534934e-001,8.9425557267868e-001,1.0440779452228e+000,2.3348998559010e+001,1.1511506739282e+000,6.0146865194558e-002,3.1795498377860e-006,3.1384526101249e-006,9.0675907772357e-009,2.6329796232457e-008,-6.6328494699074e-010,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-1.4088430933383e-003,7.3893691658335e-003,2.1059241393973e-002,-3.4203459141263e-001,2.5996070257228e-001,2.3624322800003e-001,2.3625331583276e-001,9.9788955218422e-001,1.9135247794784e-003,-1.6571794559968e-010,1.7023787656270e+002,3.5461986829809e-004,5.1247282870610e-001,5.1311607404152e-001,6.5735302424978e-001,0.0000000000000e+000



==> Data/Cyl-Q4_T009.csv <==
NDOF,Eff,UB_Eff,UB_Eff_Ex,||u_es||,||e_es||,||e||,||e*||,R||e_es||,R||e||,R||e*||,Eff*_M1,Eff*_M2,Eff*_M3,Eff*_M4,Eff*_Ex,||s||L2,||U-Uh||L2,||U-U*||L2,-2int(e*s),-2int(e_ex*s),-2int(e_ex(tex-t*)),GlbErrNorm_39c,GlbErrNorm_39d,GlbErrNorm_39e,mean(D),mean(|D|),sig(D),min(D),max(D),||U*||,||U||,Eff_LB,||u_es||LB,-2int(e(tex-t*)),Acc Time,R||e*es||,V||e_es||,V||e||,V||e*||,
1.4400000000000e+002,1.2861911189892e+000,1.1778736221015e+000,1.3347747364872e+000,2.3162056324097e-001,6.6888219882354e-002,5.2004883951398e-002,4.6467212872891e-002,2.7744628718133e-001,2.1907215396254e-001,1.9574454626635e-001,4.0884423149045e-001,4.3025041005789e-001,6.3433353866083e-001,6.3433353866083e-001,4.9689128622239e-001,8.0931681844294e-001,1.8928294493717e-003,1.9474459586112e-003,-7.2183675640390e-004,3.4438123195751e-004,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,2.8070384263221e-002,1.9553245535679e-001,3.1999173176721e-001,-3.1234915941629e-001,1.2707147682082e+000,2.1803125404198e-001,2.3600409004422e-001,8.3768097371741e-001,4.3563501826468e-002,0.0000000000000e+000,4.8042734203724e+000,2.7744628718133e-001,1.2432989219150e+000,9.7673065279636e-001,2.4005427661325e+000,0.0000000000000e+000
3.8200000000000e+002,9.9165429849191e-001,9.8414311962270e-001,1.0224186743511e+000,2.3539642680345e-001,1.9886703660180e-002,2.0054068933522e-002,4.4671914317435e-003,8.4181880747540e-002,8.4885266538357e-002,1.8908817787474e-002,3.8670358734729e-001,6.4106714190128e-001,8.2607907677556e-001,8.2607907677556e-001,8.7971086985570e-001,3.3490801109222e-001,3.7956955630121e-004,3.6467179591601e-004,-5.9683670593600e-006,2.4918868436700e-005,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,1.1912491832818e-002,5.0542605191419e-002,7.7056404733834e-002,-1.2577231600615e-001,5.0554479641723e-001,2.3459374583369e-001,2.3624950581898e-001,9.5638648944419e-001,1.9179440586403e-002,0.0000000000000e+000,6.9897424052570e+000,8.4181880747540e-002,5.6462129759021e-001,5.6468458595409e-001,1.0272906277880e+000,0.0000000000000e+000
2.3940000000000e+003,9.9176948895392e-001,9.9435274724489e-001,1.0046927684697e+000,2.3614655074956e-001,7.0554595859427e-003,7.1140115364756e-003,6.7798719465649e-004,2.9864135628353e-002,3.0111748756941e-002,2.8697423333156e-003,5.3145314179014e-001,7.1003838780094e-001,1.0026179797275e+000,5.4610469621502e+000,1.0667192498981e+000,1.4192657425010e-001,5.1745818052649e-005,4.9408040882280e-005,2.5965873434747e-007,1.3057588329753e-006,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-3.9305792318895e-003,1.8915630901202e-002,2.8341663962148e-002,-1.5775884293165e-001,1.0119567767991e-001,2.3608437569889e-001,2.3625323162704e-001,9.9001032961834e-001,7.0429449061349e-003,0.0000000000000e+000,1.3815603508509e+001,2.9864135628353e-002,5.5405802657792e-001,5.5691330621596e-001,9.5153259341715e-001,0.0000000000000e+000
1.5072000000000e+004,9.9699331268916e-001,9.9822130025869e-001,1.0009382860235e+000,2.3623951686229e-001,2.5456989825119e-003,2.5533761862910e-003,1.1773415607815e-004,1.0775297990938e-002,1.0807789856897e-002,4.9833864069993e-004,7.5908275387526e-001,8.5085867682249e-001,1.0648373592752e+000,1.5749908026417e+001,1.1302245697919e+000,6.1010369278555e-002,6.1193170314957e-006,5.9714251784954e-006,1.5973982153655e-008,5.1387121975661e-008,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-1.0464573586183e-003,6.5719349229150e-003,1.9037924507377e-002,-6.4306983956944e-001,6.6322851549714e-001,2.3623226165548e-001,2.3625331485457e-001,9.9739642090634e-001,2.5467282694341e-003,0.0000000000000e+000,4.1411773174962e+001,1.0775297990938e-002,5.0721071109467e-001,5.0801029707333e-001,7.2547360570685e-001,0.0000000000000e+000
1.0970800000000e+005,9.9857696203700e-001,9.9927008161395e-001,1.0004479880082e+000,2.3625148000234e-001,9.3015906675667e-004,9.3148460471113e-004,2.7893006053229e-005,3.9371260554200e-003,3.9427366322933e-003,1.1806397678999e-004,8.7872010461678e-001,9.3342858268067e-001,1.1005380411139e+000,2.8834524071855e+001,1.1460541487332e+000,4.6457156047134e-002,8.1892312826442e-007,8.0818480100345e-007,1.2014944351727e-009,3.2452592264307e-009,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-5.6039626681990e-004,3.0994546123101e-003,1.1375910682393e-002,-2.0487753165408e-001,1.2732177223375e-001,2.3625039332172e-001,2.3625331630587e-001,9.9892479646244e-001,9.3048306916896e-004,0.0000000000000e+000,6.2009666453015e+002,3.9371260554200e-003,5.0721071109467e-001,5.0801029707333e-001,7.2547360570685e-001,0.0000000000000e+000


==> Data/Cyl-Q4_T039.csv <==
NDOF,Eff,UB_Eff,UB_Eff_Ex,||u_es||,||e_es||,||e||,||e*||,R||e_es||,R||e||,R||e*||,Eff*_M1,Eff*_M2,Eff*_M3,Eff*_M4,Eff*_Ex,||s||L2,||U-Uh||L2,||U-U*||L2,-2int(e*s),-2int(e_ex*s),-2int(e_ex(tex-t*)),GlbErrNorm_39c,GlbErrNorm_39d,GlbErrNorm_39e,mean(D),mean(|D|),sig(D),min(D),max(D),||U*||,||U||,Eff_LB,||u_es||LB,-2int(e(tex-t*)),Acc Time,R||e*es||,V||e_es||,V||e||,V||e*||,
1.4400000000000e+002,1.2861911189892e+000,1.1680139687995e+000,1.3294899433097e+000,2.3162056324097e-001,6.6888219882354e-002,5.2004883951398e-002,4.6467212872891e-002,2.7744628718133e-001,2.1907215396254e-001,1.9574454626635e-001,4.2619141004199e-001,4.1279139235679e-001,6.5238817908003e-001,6.5238817908003e-001,5.0256189354886e-001,8.0931681844294e-001,1.8928294493717e-003,1.9474459586112e-003,-7.8439104726375e-004,3.4438123195751e-004,-3.8079709466884e-005,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,2.8070384263221e-002,1.9553245535679e-001,3.1999173176721e-001,-3.1234915941629e-001,1.2707147682082e+000,2.1803125404198e-001,2.3600409004422e-001,8.2843457751766e-001,4.3082644065131e-002,-6.2554290859843e-005,2.8757293513263e+000,2.7744628718133e-001,1.2432989219150e+000,9.7673065279636e-001,2.4005427661325e+000,0.0000000000000e+000
3.8200000000000e+002,9.9165429849191e-001,9.8137652137924e-001,1.0196541970491e+000,2.3539642680345e-001,1.9886703660180e-002,2.0054068933522e-002,4.4671914317435e-003,8.4181880747540e-002,8.4885266538357e-002,1.8908817787474e-002,4.5203230598553e-001,6.0741667612897e-001,8.6054931925107e-001,8.6054931925107e-001,8.7852191380623e-001,3.3490801109222e-001,3.7956955630121e-004,3.6467179591601e-004,-8.1552648797691e-006,2.4918868436700e-005,-2.2703314808152e-006,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,1.1912491832818e-002,5.0542605191419e-002,7.7056404733834e-002,-1.2577231600615e-001,5.0554479641723e-001,2.3459374583369e-001,2.3624950581898e-001,9.5408694492379e-001,1.9133325362075e-002,-2.1868978204091e-006,6.8709358524994e+000,8.4181880747540e-002,5.6462129759021e-001,5.6468458595409e-001,1.0272906277880e+000,0.0000000000000e+000
2.3940000000000e+003,9.9176948895392e-001,9.9425413674552e-001,1.0041138587736e+000,2.3614655074956e-001,7.0554595859427e-003,7.1140115364756e-003,6.7798719465649e-004,2.9864135628353e-002,3.0111748756941e-002,2.8697423333156e-003,5.2119794960748e-001,7.1111620199329e-001,1.0455433416771e+000,5.3855985364845e+000,1.0414733094275e+000,1.4192657425010e-001,5.1745818052649e-005,4.9408040882280e-005,2.4973440366243e-007,1.3057588329753e-006,-5.8854284775613e-008,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-3.9305792318895e-003,1.8915630901202e-002,2.8341663962148e-002,-1.5775884293165e-001,1.0119567767991e-001,2.3608437569889e-001,2.3625323162704e-001,9.8993850561221e-001,7.0424339493267e-003,-9.9243306850450e-009,1.8140662551464e+001,2.9864135628353e-002,5.5405802657792e-001,5.5691330621596e-001,9.5153259341715e-001,0.0000000000000e+000
1.5072000000000e+004,9.9699331268916e-001,9.9829404444485e-001,1.0009705713415e+000,2.3623951686229e-001,2.5456989825119e-003,2.5533761862910e-003,1.1773415607815e-004,1.0775297990938e-002,1.0807789856897e-002,4.9833864069993e-004,7.8125701085064e-001,8.3989140932526e-001,1.0965097950569e+000,1.5510879450612e+001,1.1218073381298e+000,6.1010369278555e-002,6.1193170314957e-006,5.9714251784954e-006,1.6920874375789e-008,5.1387121975661e-008,4.2138490733162e-010,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-1.0464573586183e-003,6.5719349229150e-003,1.9037924507377e-002,-6.4306983956944e-001,6.6322851549714e-001,2.3623226165548e-001,2.3625331485457e-001,9.9750196665313e-001,2.5469977674305e-003,9.4689222213406e-010,5.6582857043868e+001,1.0775297990938e-002,5.0721071109467e-001,5.0801029707333e-001,7.2547360570685e-001,0.0000000000000e+000
1.0970800000000e+005,9.9857696203700e-001,9.9927452072806e-001,1.0004431989245e+000,2.3625148000234e-001,9.3015906675667e-004,9.3148460471113e-004,2.7893006053229e-005,3.9371260554200e-003,3.9427366322933e-003,1.1806397678999e-004,8.8153049323813e-001,9.3356127811895e-001,1.1112708524470e+000,2.8523712712267e+001,1.1415558942403e+000,4.6457156047134e-002,8.1892312826442e-007,8.0818480100345e-007,1.2091921446602e-009,3.2452592264307e-009,-8.3143300839877e-012,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-5.6039626681990e-004,3.0994546123101e-003,1.1375910682393e-002,-2.0487753165408e-001,1.2732177223375e-001,2.3625039332172e-001,2.3625331630587e-001,9.9893001841482e-001,9.3048793333721e-004,7.6977094874791e-012,6.7775036080202e+002,3.9371260554200e-003,5.0721071109467e-001,5.0801029707333e-001,7.2547360570685e-001,0.0000000000000e+000


==> Data/Cyl-Q8-T011.csv <==
NDOF,Eff,UB_Eff,UB_Eff_Ex,||u_es||,||e_es||,||e||,||e*||,R||e_es||,R||e||,R||e*||,Eff*_M1,Eff*_M2,Eff*_M3,Eff*_M4,Eff*_Ex,||s||L2,||U-Uh||L2,||U-U*||L2,-2int(e*s),-2int(e_ex*s),-2int(e_ex(tex-t*)),GlbErrNorm_39c,GlbErrNorm_39d,GlbErrNorm_39e,mean(D),mean(|D|),sig(D),min(D),max(D),||U*||,||U||,Eff_LB,||u_es||LB,-2int(e(tex-t*)),Acc Time,R||e*es||,V||e_es||,V||e||,V||e*||
3.9200000000000e+002,1.5574221137860e+000,8.8658880034009e-001,1.6174892610716e+000,2.3650706283580e-001,2.2801776340296e-002,1.4640716950440e-002,1.7944414459304e-002,9.5965583231801e-002,6.1785660104481e-002,7.5727677565896e-002,7.3871503172909e-001,7.6950864340208e-001,8.4717862445686e-001,8.4717862445686e-001,7.8049676009684e-001,5.2575227883267e-001,5.4041803090185e-004,7.3765893359016e-004,-3.5143292840512e-004,4.0878344813088e-005,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,3.3233804033950e-001,5.1054510501177e-001,8.9441991545367e-001,-9.9446328547825e-001,3.8404374879377e+000,2.3501237899461e-001,2.3624908648856e-001,9.6644022056314e-001,1.4149377718786e-002,0.0000000000000e+000,2.9684493637922e+000,2.8022281374351e+000,3.0885357360982e+000,0.0000000000000e+000
6.4000000000000e+002,1.4355517424082e+000,1.1524897205332e+000,1.4972692931488e+000,2.3625999564621e-001,5.3211303611769e-003,3.7066796019840e-003,3.9481973426242e-003,2.2516640074890e-002,1.5687054793562e-002,1.6709183069503e-002,5.6819527195017e-001,6.7852115222028e-001,7.5191721095913e-001,7.5191721095913e-001,6.3451975953524e-001,2.0458847880575e-001,5.2349406527470e-005,6.3753004902697e-005,-1.0065212088394e-005,2.4869344681234e-006,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,5.8757066700272e-001,5.9930336408132e-001,7.9020354957538e-001,-1.4034650051020e-001,3.5546809895714e+000,2.3609868203567e-001,2.3625324962208e-001,1.0110852703772e+000,3.7477691475737e-003,0.0000000000000e+000,1.9995367940130e+000,1.7533147964160e+000,2.5032100131048e+000,0.0000000000000e+000
1.3820000000000e+003,1.1876813192744e+000,1.0053917089468e+000,1.1713561463856e+000,2.3625185715826e-001,1.1415702003495e-003,9.6117551217101e-004,5.7478507384804e-004,4.8319487832478e-003,4.0684021241609e-003,2.4329134333619e-003,7.4763517034974e-001,7.8706573636912e-001,9.0553745061924e-001,1.3370952388369e+000,7.1071224801280e-001,4.8774747162043e-002,1.2071980815995e-005,1.0564527096879e-005,-3.6933494925439e-007,-3.5579351101542e-008,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,2.1502157181158e-001,2.3363696304731e-001,2.5057441833686e-001,-9.8292420687823e-001,1.0781354892180e+000,2.3623483415265e-001,2.3625331506474e-001,9.3967058545603e-001,9.0318835624774e-004,0.0000000000000e+000,1.1355207398163e+000,9.8814226069457e-001,1.6103643216147e+000,0.0000000000000e+000
4.4180000000000e+003,1.0007265066078e+000,9.7783104152826e-001,1.0170625296779e+000,2.3625323606549e-001,3.0505998394095e-004,3.0483851674421e-004,8.8455767671095e-005,1.2912404278888e-003,1.2903030157841e-003,3.7441050759763e-004,5.1865403901189e-001,7.0328937489925e-001,9.8375477512587e-001,3.1871275115995e+000,6.8171985446667e-001,1.4564292854082e-002,1.4306728417312e-006,8.2632493891084e-007,-4.2095709731907e-009,3.0631042341501e-009,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,4.2280378805635e-002,6.5891662026490e-002,1.1641979346380e-001,-2.1609882086001e-001,1.3812179972752e+000,2.3625133926966e-001,2.3625331631145e-001,9.4170570926511e-001,2.8706817162193e-004,0.0000000000000e+000,1.2311630563838e+000,1.2352198740796e+000,1.6170661456813e+000,0.0000000000000e+000
1.3684000000000e+004,1.0053267752512e+000,1.0036270734611e+000,1.0190619088708e+000,2.3625330488442e-001,7.5840249258095e-005,7.5438405824954e-005,1.4215663275282e-005,3.2101242091646e-004,3.1931152038705e-004,6.0171274884484e-005,2.1927126516813e-001,6.4850285674995e-001,1.1038775720703e+000,5.2260672702962e+000,6.6301893633261e-001,3.6698496744120e-003,2.2778846817722e-007,8.6923766452513e-008,-1.9432456142554e-011,1.5823836767673e-010,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,2.9143435112706e-004,2.5958666972616e-002,4.8162206217449e-002,-2.1258617887023e-001,4.5515114341742e-001,2.3625357608602e-001,2.3625331633435e-001,9.8415609641831e-001,7.4243166996708e-005,0.0000000000000e+000,1.2311630563838e+000,1.2352198740796e+000,1.6170661456813e+000,0.0000000000000e+000


==> Data/Cyl-Q8-T040.csv <==
NDOF,Eff,UB_Eff,UB_Eff_Ex,||u_es||,||e_es||,||e||,||e*||,R||e_es||,R||e||,R||e*||,Eff*_M1,Eff*_M2,Eff*_M3,Eff*_M4,Eff*_Ex,||s||L2,||U-Uh||L2,||U-U*||L2,-2int(e*s),-2int(e_ex*s),-2int(e_ex(tex-t*)),GlbErrNorm_39c,GlbErrNorm_39d,GlbErrNorm_39e,mean(D),mean(|D|),sig(D),min(D),max(D),||U*||,||U||,Eff_LB,||u_es||LB,-2int(e(tex-t*)),Acc Time,R||e*es||,V||e_es||,V||e||,V||e*||,
3.9200000000000e+002,1.5574221137860e+000,7.9575072433921e-001,1.6177661065671e+000,2.3650706283580e-001,2.2801776340297e-002,1.4640716950440e-002,1.7944414459304e-002,9.5965583231802e-002,6.1785660104481e-002,7.5727677565896e-002,7.7237603435222e-001,7.1721623711186e-001,8.9268871213221e-001,8.9268871213221e-001,8.1261192872148e-001,5.2575227883257e-001,5.4041803090185e-004,7.3765893358999e-004,-3.8419009008942e-004,4.0878344813080e-005,1.9198651132161e-007,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,3.3233804033463e-001,5.1054510500969e-001,8.9441991545554e-001,-9.9446328547819e-001,3.8404374879426e+000,2.3501237899461e-001,2.3624908648856e-001,8.6957156836677e-001,1.2731151200608e-002,-3.2757161684591e-005,3.1938175721845e+000,9.5965583231802e-002,2.9684493637927e+000,2.8022281374351e+000,3.0885357360985e+000,0.0000000000000e+000
6.4000000000000e+002,1.4355517424079e+000,1.1093222904081e+000,1.4654844199991e+000,2.3625999564621e-001,5.3211303611757e-003,3.7066796019840e-003,3.9481973426236e-003,2.2516640074885e-002,1.5687054793562e-002,1.6709183069500e-002,6.0487540632785e-001,6.2403447567298e-001,7.9562639676149e-001,7.9562639676149e-001,6.3572220968045e-001,2.0458847880584e-001,5.2349406527470e-005,6.3753004902712e-005,-1.1406687747511e-005,2.4869344681305e-006,-1.2938565532701e-006,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,5.8757066698390e-001,5.9930336406250e-001,7.9020354957166e-001,-1.4034650051024e-001,3.5546809895789e+000,2.3609868203567e-001,2.3625324962208e-001,9.6197923852519e-001,3.5657488209734e-003,-1.3414756590968e-006,7.0229458152162e+000,2.2516640074885e-002,1.9995367939946e+000,1.7533147964160e+000,2.5032100130411e+000,0.0000000000000e+000
1.3820000000000e+003,1.1876813192909e+000,9.9299351733166e-001,1.1731963253056e+000,2.3625185715826e-001,1.1415702003654e-003,9.6117551217101e-004,5.7478507387616e-004,4.8319487833150e-003,4.0684021241609e-003,2.4329134334809e-003,7.7045458714216e-001,7.6568401237067e-001,9.2940261834758e-001,1.3482331013882e+000,7.3877340459786e-001,4.8774747162249e-002,1.2071980815995e-005,1.0564527097640e-005,-3.9222479946689e-007,-3.5579351105407e-008,3.9858908355514e-009,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,2.1502157181902e-001,2.3363696305473e-001,2.5057441834891e-001,-9.8292420687812e-001,1.0781354892180e+000,2.3623483415264e-001,2.3625331506474e-001,9.3151941800194e-001,8.9535365369526e-004,-2.2889850189457e-008,1.1551960688074e+001,4.8319487833150e-003,1.1355207398283e+000,9.8814226069457e-001,1.6103643216565e+000,0.0000000000000e+000
4.4180000000000e+003,1.0007265066078e+000,9.7006744269618e-001,1.0060481172328e+000,2.3625323606549e-001,3.0505998394095e-004,3.0483851674421e-004,8.8455767671125e-005,1.2912404278888e-003,1.2903030157841e-003,3.7441050759776e-004,5.9900264702587e-001,7.2216706435403e-001,1.0292467474946e+000,3.1677168228024e+000,6.4978473634847e-001,1.4564292854077e-002,1.4306728417312e-006,8.2632493891183e-007,-5.6148710994737e-009,3.0631042341472e-009,-2.0707165294636e-009,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,4.2280378805672e-002,6.5891662026543e-002,1.1641979346403e-001,-2.1609882086000e-001,1.3812179972805e+000,2.3625133926966e-001,2.3625331631145e-001,9.3498873559076e-001,2.8502057933003e-004,-1.4053001262757e-009,2.1569464349989e+001,1.2912404278888e-003,1.2311630563602e+000,1.2352198740796e+000,1.6170661448706e+000,0.0000000000000e+000
1.3684000000000e+004,1.0053267752781e+000,1.0032271115015e+000,1.0189776146552e+000,2.3625330488442e-001,7.5840249260120e-005,7.5438405824954e-005,1.4215663288315e-005,3.2101242092504e-004,3.1931152038705e-004,6.0171274939651e-005,2.4368399052706e-001,6.4731236363779e-001,1.1162001774916e+000,5.2074198178758e+000,6.6968435428359e-001,3.6698496831604e-003,2.2778846817722e-007,8.6923766463928e-008,-2.4000387190405e-011,1.5823836774571e-010,-9.7767733478110e-013,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,2.9143436942082e-004,2.5958666985848e-002,4.8162206238861e-002,-2.1258617887023e-001,4.5515114341742e-001,2.3625357608602e-001,2.3625331633435e-001,9.8373703239564e-001,7.4211553474899e-005,-4.5679308015786e-012,4.2371587394161e+001,3.2101242092504e-004,1.2311630563602e+000,1.2352198740796e+000,1.6170661448706e+000,0.0000000000000e+000


==> Data/Cyl-Q8-T053.csv <==
NDOF,Eff,UB_Eff,UB_Eff_Ex,||u_es||,||e_es||,||e||,||e*||,R||e_es||,R||e||,R||e*||,Eff*_M1,Eff*_M2,Eff*_M3,Eff*_M4,Eff*_Ex,||s||L2,||U-Uh||L2,||U-U*||L2,-2int(e*s),-2int(e_ex*s),-2int(e_ex(tex-t*)),GlbErrNorm_39c,GlbErrNorm_39d,GlbErrNorm_39e,mean(D),mean(|D|),sig(D),min(D),max(D),||U*||,||U||,Eff_LB,||u_es||LB,-2int(e(tex-t*)),Acc Time,R||e*es||,V||e_es||,V||e||,V||e*||,
3.9200000000000e+002,1.5574221137860e+000,8.0226586566033e-001,1.6026326028516e+000,2.3650706283580e-001,2.2801776340297e-002,1.4640716950440e-002,1.7944414459304e-002,9.5965583231803e-002,6.1785660104481e-002,7.5727677565898e-002,7.7012949254195e-001,7.1886089232835e-001,8.0145433555825e-001,8.0145433555825e-001,8.0040712079543e-001,5.2575227883257e-001,5.4041803090184e-004,7.3765893358999e-004,-3.5143292840484e-004,4.0878344813093e-005,-1.0254585939532e-005,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,3.3233804033469e-001,5.1054510501074e-001,8.9441991545642e-001,-9.9446328547761e-001,3.8404374879444e+000,2.3501237899461e-001,2.3624908648856e-001,8.7466349780088e-001,1.2805700698184e-002,-3.0525492517858e-005,4.5776234517405e+000,6.4551571508134e-002,2.9684493637927e+000,2.8022281374351e+000,3.0885357360985e+000,0.0000000000000e+000
6.4000000000000e+002,1.4355517424079e+000,1.1094532962546e+000,1.4644903535860e+000,2.3625999564621e-001,5.3211303611759e-003,3.7066796019841e-003,3.9481973426237e-003,2.2516640074886e-002,1.5687054793562e-002,1.6709183069501e-002,6.0476950813495e-001,6.2412098788944e-001,7.0321799297870e-001,7.0321799297870e-001,6.3461094570135e-001,2.0458847880582e-001,5.2349406527500e-005,6.3753004902725e-005,-1.0065212088414e-005,2.4869344681305e-006,-1.3338740002074e-006,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,5.8757066698563e-001,5.9930336406435e-001,7.9020354957125e-001,-1.4034650051302e-001,3.5546809895792e+000,2.3609868203567e-001,2.3625324962208e-001,9.6209611767325e-001,3.5661820545275e-003,-1.3374819709207e-006,7.8512435158363e+000,1.2573059913563e-002,2.0002489057971e+000,1.8000369876053e+000,2.4305769581290e+000,0.0000000000000e+000
1.3020000000000e+003,1.2452807837690e+000,9.9959375853807e-001,1.2151228685294e+000,2.3625155586801e-001,1.2854793602611e-003,1.0322807330010e-003,7.0264109278992e-004,5.4410660999052e-003,4.3693717711787e-003,2.9740942148375e-003,7.7150088206362e-001,7.6571173714889e-001,8.6332445407134e-001,1.1897551999630e+000,7.1773037995318e-001,5.0576285976292e-002,1.3807234782717e-005,1.3123451657679e-005,-5.6357057379320e-007,-8.0104830351167e-008,1.0363626786454e-009,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,2.4840872232074e-001,2.6864139334671e-001,3.5756619095233e-001,-9.8378686686099e-001,1.9910782250193e+000,2.3624143886773e-001,2.3625331506474e-001,9.4027644555169e-001,9.7062925843765e-004,-2.4148708937220e-008,1.2569424196637e+001,2.6076839303027e-003,1.2607356006015e+000,1.0655870642481e+000,1.8409042536260e+000,0.0000000000000e+000
3.7280000000000e+003,1.0141700151735e+000,9.7584505611083e-001,1.0179932697144e+000,2.3625319311737e-001,3.4125516977896e-004,3.3648714187293e-004,1.0131855135147e-004,1.4444452973301e-003,1.4242635036854e-003,4.2885536170255e-004,6.4853517531264e-001,7.4821282741132e-001,1.0187143825747e+000,3.0278759676890e+000,6.8076788500611e-001,1.5816418693744e-002,1.6992431998868e-006,9.6886150196939e-007,-7.4552988545835e-009,2.4190779082577e-009,-1.5393897208790e-009,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,5.1281131969487e-002,7.2082268174776e-002,1.2679058104251e-001,-2.1592762018875e-001,1.3812117759942e+000,2.3625246769182e-001,2.3625331631429e-001,9.3968476612650e-001,3.1619184121544e-004,-1.1799530597851e-009,2.1788942034704e+001,4.3476840646049e-004,1.1754239544574e+000,1.1668621599278e+000,1.5563603135891e+000,0.0000000000000e+000
1.2102000000000e+004,1.0039970227585e+000,1.0004231966849e+000,1.0168886372593e+000,2.3625330196016e-001,8.5504598931951e-005,8.5164195703518e-005,1.6210465899543e-005,3.6191914619859e-004,3.6047830639237e-004,6.8614765219430e-005,3.1441817929215e-001,6.3221709425840e-001,1.0952942977539e+000,5.1545929857751e+000,6.7704845364315e-001,3.8549431681193e-003,2.7727544944607e-007,1.1811635745507e-007,-3.8939260051795e-011,1.8265404130444e-010,6.3030308446427e-012,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,8.2599240121921e-004,2.7660356020535e-002,5.2241472906391e-002,-2.2279092998871e-001,4.9550708197121e-001,2.3625353581471e-001,2.3625331633419e-001,9.8146993557563e-001,8.3586097670483e-005,-1.3016809144160e-011,4.1529037697172e+001,7.4989873544118e-005,1.0524239168762e+000,1.0457131014773e+000,1.2336485025213e+000,0.0000000000000e+000
4.1724000000000e+004,9.9569234558724e-001,1.0020350923638e+000,1.0113395162940e+000,2.3625331519205e-001,2.3242418757539e-005,2.3342972214807e-005,3.5210639462960e-006,9.8379227509124e-005,9.8804844629968e-005,1.4903765165144e-005,5.2768414665229e-001,6.6944996205161e-001,1.0758592729256e+000,6.5740253227335e+000,6.4161466426753e-001,1.3570288584118e-003,4.1004187846251e-008,1.1296131588061e-008,7.1363910651197e-012,1.7261808418465e-011,-1.4974449751395e-013,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-9.6341037771776e-003,1.9846853266022e-002,3.6721509900676e-002,-3.4011032717823e-001,2.9676871407216e-001,2.3625335956895e-001,2.3625331633391e-001,9.8909364314350e-001,2.3088385429741e-005,-2.3199154078316e-013,5.4370287276122e+001,1.6195391170292e-005,1.0117517563248e+000,1.0112675071594e+000,1.1316262627541e+000,0.0000000000000e+000



==> Data/LS-Q4_T001.csv <==
NDOF,Eff,UB_Eff,UB_Eff_Ex,||u_es||,||e_es||,||e||,||e*||,R||e_es||,R||e||,R||e*||,Eff*_M1,Eff*_M2,Eff*_M3,Eff*_M4,Eff*_Ex,||s||L2,||U-Uh||L2,||U-U*||L2,-2int(e*s),-2int(e_ex*s),-2int(e_ex(tex-t*)),GlbErrNorm_39c,GlbErrNorm_39d,GlbErrNorm_39e,mean(D),mean(|D|),sig(D),min(D),max(D),||U*||,||U||,Eff_LB,||u_es||LB,-2int(e(tex-t*)),Acc Time,R||e*es||,V||e_es||,V||e||,V||e*||
4.3800000000000e+002,9.3975125444039e-001,9.6644749013304e-001,1.1090345442835e+000,1.0939004826330e-001,1.1467041758450e-002,1.2202209578617e-002,4.1268874822734e-003,1.0425584792423e-001,1.1086013372708e-001,3.7493807593925e-002,4.7163926886303e-001,5.7164659057583e-001,7.0950631214142e-001,7.0950631214142e-001,1.1373663926703e+000,1.5357411739025e+001,5.4745552316661e-004,5.4732706575847e-004,7.5769630079956e-006,5.1640163125962e-005,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-9.1616677819832e-002,1.1810394835232e-001,1.5632266809811e-001,-8.1386761075359e-001,3.3743939603170e-001,1.0872725586066e-001,1.1007819114421e-001,9.4009636025871e-001,1.1471252811972e-002,0.0000000000000e+000,6.4648249968441e-001,6.6848999591380e-001,1.0221082025617e+000,0.0000000000000e+000
1.9420000000000e+003,9.7106167702376e-001,9.7914019322799e-001,1.0374388253520e+000,1.0999234718381e-001,4.3784722434314e-003,4.5089538049232e-003,9.0063428992482e-004,3.9775560794856e-002,4.0958940723535e-002,8.1812828630747e-003,4.4434254148714e-001,5.7035926231009e-001,7.0312581502729e-001,7.0312581502729e-001,1.2138055384481e+000,5.2890076616204e+001,1.0331794558848e-004,1.0329724377443e-004,3.2030427923537e-007,2.7104544108994e-006,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-2.7058194242420e-002,5.2150569432516e-002,8.7707236636105e-002,-7.5941349879295e-001,3.6213340690403e-001,1.0992254734014e-001,1.1008506756529e-001,9.7018550672649e-001,4.3745216320357e-003,0.0000000000000e+000,5.5125487860872e-001,5.6106166156111e-001,9.0404259671840e-001,0.0000000000000e+000
1.1878000000000e+004,9.8846157611301e-001,9.9292769825118e-001,1.0103869392806e+000,1.1007326060787e-001,1.6134811420513e-003,1.6323154900933e-003,1.7519605134163e-004,1.4656673395313e-002,1.4827725004310e-002,1.5914563617761e-003,6.1974779793181e-001,6.9753713226194e-001,8.0601892043107e-001,1.3626262359968e+000,1.2321172927811e+000,2.5508565539787e+002,1.8288570444594e-005,1.8285541940505e-005,2.3578089260302e-008,1.1677096829671e-007,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-6.6016665548908e-003,2.0473328807539e-002,4.1597886785097e-002,-5.9281356167237e-001,3.3529635794466e-001,1.1006254631155e-001,1.1008537734348e-001,9.9011288702013e-001,1.6161766024240e-003,0.0000000000000e+000,5.1486392725345e-001,5.1896311597471e-001,5.2814160856334e-001,0.0000000000000e+000
8.2886000000000e+004,9.9636492946213e-001,1.0021868923545e+000,1.0185208385470e+000,1.1008376719760e-001,5.9340842145606e-004,5.9557337267622e-004,6.2793001487867e-005,5.3904387105923e-003,5.4101042486763e-003,5.7040274082457e-004,7.2343823066967e-001,8.2898389872734e-001,9.7048948779257e-001,1.9791521631194e+000,1.2184461612205e+000,3.5500828092580e+002,6.4646095797351e-006,6.4645663604363e-006,4.1271988363924e-009,1.5834725866089e-008,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-3.6399099644456e-003,1.0326136878340e-002,4.2928733591673e-002,-1.4970520126038e+000,3.0552103596246e-001,1.1008226735705e-001,1.1008538016884e-001,9.9878560155847e-001,5.9485010930062e-004,0.0000000000000e+000,5.1486392725345e-001,5.1896311597471e-001,5.2814160856334e-001,0.0000000000000e+000


==> Data/LS-Q4_T012.csv <==
NDOF,Eff,UB_Eff,UB_Eff_Ex,||u_es||,||e_es||,||e||,||e*||,R||e_es||,R||e||,R||e*||,Eff*_M1,Eff*_M2,Eff*_M3,Eff*_M4,Eff*_Ex,||s||L2,||U-Uh||L2,||U-U*||L2,-2int(e*s),-2int(e_ex*s),-2int(e_ex(tex-t*)),GlbErrNorm_39c,GlbErrNorm_39d,GlbErrNorm_39e,mean(D),mean(|D|),sig(D),min(D),max(D),||U*||,||U||,Eff_LB,||u_es||LB,-2int(e(tex-t*)),Acc Time,R||e*es||,V||e_es||,V||e||,V||e*||,
4.3800000000000e+002,9.3975125444039e-001,9.1614385506548e-001,1.0544166174795e+000,1.0939004826330e-001,1.1467041758450e-002,1.2202209578617e-002,4.1268874822734e-003,1.0425584792423e-001,1.1086013372708e-001,3.7493807593925e-002,4.3762451370867e-001,8.6349277546681e-001,9.5983359524525e-001,9.5983359524525e-001,1.0913500107342e+000,1.5357411739025e+001,5.4745552316661e-004,5.4732706575847e-004,-6.5234679709673e-006,5.1640163125962e-005,-1.7593784442931e-005,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-9.1616677819832e-002,1.1810394835232e-001,1.5632266809811e-001,-8.1386761075359e-001,3.3743939603170e-001,1.0872725586066e-001,1.1007819114421e-001,8.9721508578639e-001,1.0948006513863e-002,-1.4100430978963e-005,1.2863772936288e+001,1.0425584792423e-001,6.4648249968441e-001,6.6848999591380e-001,1.0221082025617e+000,0.0000000000000e+000
1.9420000000000e+003,9.7106167702376e-001,9.7198666238175e-001,1.0175353311134e+000,1.0999234718381e-001,4.3784722434314e-003,4.5089538049232e-003,9.0063428992482e-004,3.9775560794856e-002,4.0958940723535e-002,8.1812828630747e-003,1.5007955795269e-001,7.1974239070481e-001,8.2363152841051e-001,8.2363152841051e-001,1.0656743838362e+000,5.2890076616204e+001,1.0331794558848e-004,1.0329724377443e-004,3.6540125540717e-008,2.7104544108994e-006,-8.3154788589357e-007,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-2.7058194242420e-002,5.2150569432516e-002,8.7707236636105e-002,-7.5941349879295e-001,3.6213340690403e-001,1.0992254734014e-001,1.1008506756529e-001,9.6457180654770e-001,4.3492097172549e-003,-2.8376415369466e-007,1.8603165895788e+001,3.9775560794856e-002,5.5125487860875e-001,5.6106166156111e-001,9.0404259671635e-001,0.0000000000000e+000
1.1878000000000e+004,9.8846157611296e-001,9.9169225047092e-001,1.0054502085341e+000,1.1007326060787e-001,1.6134811420512e-003,1.6323154900933e-003,1.7519605134228e-004,1.4656673395312e-002,1.4827725004310e-002,1.5914563617820e-003,5.2693961226953e-001,7.7880136050786e-001,8.7330928267872e-001,6.0954333356588e-001,1.0920595059770e+000,2.5508565539933e+002,1.8288570444960e-005,1.8285541940871e-005,1.7045130003095e-008,1.1677096829783e-007,-2.6515699532642e-008,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-6.6016665549550e-003,2.0473328807600e-002,4.1597886785335e-002,-5.9281356169657e-001,3.3529635794243e-001,1.1006254631155e-001,1.1008537734348e-001,9.8913805220284e-001,1.6145853644514e-003,-6.5329592571889e-009,4.6061950159469e+001,1.4656673395312e-002,5.1937320928398e-001,5.2329954398645e-001,6.5791817028000e-001,0.0000000000000e+000
8.2964000000000e+004,9.9603406782538e-001,9.9507812336713e-001,1.0033223681848e+000,1.1008379825814e-001,5.8794525367355e-004,5.9028628905957e-004,4.8769138480555e-005,5.3408119774334e-003,5.3620770033494e-003,4.4301194313079e-004,3.7339354840457e-001,1.1772069298315e+000,1.2709711447591e+000,5.6635444813800e-002,1.0985487089894e+000,4.8552716252353e+002,5.1219540013266e-006,5.1219058367434e-006,-6.6321414884799e-010,9.5222515639618e-009,-4.4448457195279e-009,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-2.6393285585056e-003,9.3781357832469e-003,3.4230718687750e-002,-1.5073118709063e+000,3.0011982289853e-001,1.1008231735047e-001,1.1008538189414e-001,9.9369757488557e-001,5.8656605392670e-004,-3.2608518605045e-009,3.8676447413755e+002,5.3408119774334e-003,5.1937320928398e-001,5.2329954398645e-001,6.5791817028000e-001,0.0000000000000e+000


==> Data/LS-Q8_T003.csv <==
NDOF,Eff,UB_Eff,UB_Eff_Ex,||u_es||,||e_es||,||e||,||e*||,R||e_es||,R||e||,R||e*||,Eff*_M1,Eff*_M2,Eff*_M3,Eff*_M4,Eff*_Ex,||s||L2,||U-Uh||L2,||U-U*||L2,-2int(e*s),-2int(e_ex*s),-2int(e_ex(tex-t*)),GlbErrNorm_39c,GlbErrNorm_39d,GlbErrNorm_39e,mean(D),mean(|D|),sig(D),min(D),max(D),||U*||,||U||,Eff_LB,||u_es||LB,-2int(e(tex-t*)),Acc Time,R||e*es||,V||e_es||,V||e||,V||e*||
1.1980000000000e+003,1.0440397002492e+000,1.0920170122463e+000,1.3025994083133e+000,1.1001229450168e-001,4.1268149312742e-003,3.9527375542224e-003,1.5467612066257e-003,3.7485941359063e-002,3.5906792258839e-002,1.4050827447679e-002,5.7847428303945e-001,7.8083409845355e-001,9.6885016359010e-001,9.6885016359010e-001,1.2831833636536e+000,1.1489797355618e+001,1.7472281509129e-004,1.7473176719438e-004,1.6011965702172e-006,9.4798859567880e-006,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-6.9266367430698e-002,1.9944315414245e-001,3.2090405385884e-001,-1.3274548956000e+000,6.8261857731804e-001,1.0993393767083e-001,1.1008420211221e-001,1.0363966043475e+000,4.0966037790730e-003,0.0000000000000e+000,2.1447593883488e+000,2.1190018698751e+000,2.4331701398121e+000,0.0000000000000e+000
2.2660000000000e+003,1.0270397500701e+000,1.0265112289679e+000,1.1260083963018e+000,1.1008053793219e-001,1.0518140617383e-003,1.0241220572685e-003,3.2803052891976e-004,9.5545140949484e-003,9.3029863311049e-003,2.9797849827246e-003,7.2728791007653e-002,7.1807365665511e-001,9.5488507520708e-001,9.5488507520708e-001,1.0216482045604e+000,4.0511497299105e+001,2.8290171174595e-005,2.8308503839229e-005,-1.1383380703217e-009,2.2348830989454e-007,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,6.2511017829383e-003,1.0849919728336e-001,1.6249713429575e-001,-7.5744270855389e-001,7.7933161774985e-001,1.1005679416561e-001,1.1008533905106e-001,9.7678068981047e-001,1.0003426495488e-003,0.0000000000000e+000,1.2499799161295e+000,1.2488110957297e+000,1.3532105822283e+000,0.0000000000000e+000
6.4320000000000e+003,1.0257881466801e+000,1.0089244045305e+000,1.0631153396359e+000,1.1008502976373e-001,2.8548967721504e-004,2.7831251329918e-004,7.9945370240415e-005,2.5933473225455e-003,2.5281514159643e-003,7.2621240984530e-004,4.5598748775646e-001,8.2368278321907e-001,1.0525974186742e+000,2.4142404706471e+000,8.2487241532314e-001,1.9762456726538e+002,4.2362737196687e-006,4.2373938922674e-006,-2.6578011416438e-009,6.0396138578058e-009,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-1.0732072367187e-002,6.5136235644836e-002,1.1460737133052e-001,-7.6634199543284e-001,9.0533851623312e-001,1.1007764822358e-001,1.1008538216439e-001,9.7504992405871e-001,2.7136859495696e-004,0.0000000000000e+000,8.1577255958228e-001,8.2276687243571e-001,6.3468622347251e-001,0.0000000000000e+000
2.1066000000000e+004,1.0343354233781e+000,1.0758997863126e+000,1.2399728361624e+000,1.1008533242708e-001,1.0846134434505e-004,1.0486090091628e-004,3.7651310687623e-005,9.8524743770462e-004,9.5254155147073e-004,3.4201916618979e-004,5.8323621705895e-001,7.8387618806772e-001,9.7096201122897e-001,2.6493852346723e+000,1.2139322451096e+000,2.7509095348075e+002,3.4794594871899e-006,3.4794804235785e-006,9.6444876814821e-010,5.1425512564529e-009,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-8.5115562097107e-002,9.7586331565857e-002,3.8558712526379e-001,-5.4113182027176e+000,2.9023090165347e-001,1.1008398367733e-001,1.1008538284834e-001,1.0293210385534e+000,1.0793553143479e-004,0.0000000000000e+000,2.6809846079861e-001,3.0272696652968e-001,5.7132250026683e-002,0.0000000000000e+000
4.8796000000000e+004,1.0648635255228e+000,1.1224176622373e+000,1.3717886136538e+000,1.1008535233654e-001,8.6590867402541e-005,8.1316399075673e-005,3.5887080748744e-005,7.8657912953437e-004,7.3866663607353e-004,3.2599315164590e-004,5.6848052309478e-001,7.6181350165465e-001,9.4309182304955e-001,2.3673203248237e+000,1.2636131121721e+000,2.7506230828219e+002,3.4309693933753e-006,3.4310323404402e-006,8.3241028765789e-010,4.9451810839391e-009,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-1.0323863076748e-001,1.0930113065870e-001,4.1881528342613e-001,-6.4845936168306e+000,2.9017084715915e-001,1.1008470208335e-001,1.1008538285911e-001,1.0565653332405e+000,8.5916088287304e-005,0.0000000000000e+000,2.6809846079861e-001,3.0272696652968e-001,5.7132250026683e-002,0.0000000000000e+000


==> Data/LS-Q8_T013.csv <==
NDOF,Eff,UB_Eff,UB_Eff_Ex,||u_es||,||e_es||,||e||,||e*||,R||e_es||,R||e||,R||e*||,Eff*_M1,Eff*_M2,Eff*_M3,Eff*_M4,Eff*_Ex,||s||L2,||U-Uh||L2,||U-U*||L2,-2int(e*s),-2int(e_ex*s),-2int(e_ex(tex-t*)),GlbErrNorm_39c,GlbErrNorm_39d,GlbErrNorm_39e,mean(D),mean(|D|),sig(D),min(D),max(D),||U*||,||U||,Eff_LB,||u_es||LB,-2int(e(tex-t*)),Acc Time,R||e*es||,V||e_es||,V||e||,V||e*||,
1.1980000000000e+003,1.0440397002492e+000,9.0500818345867e-001,1.0738741647812e+000,1.1001229450168e-001,4.1268149312742e-003,3.9527375542224e-003,1.5467612066257e-003,3.7485941359063e-002,3.5906792258839e-002,1.4050827447679e-002,9.4064899462806e-001,1.3574365078769e+000,1.4691862153568e+000,1.4691862153568e+000,1.0445777770730e+000,1.1489797355618e+001,1.7472281509129e-004,1.7473176719438e-004,-4.2338135596445e-006,9.4798859567880e-006,-8.4926465080499e-006,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-6.9266367430685e-002,1.9944315414247e-001,3.2090405385885e-001,-1.3274548955998e+000,6.8261857731790e-001,1.0993393767083e-001,1.1008420211221e-001,8.7231193732464e-001,3.4480201536596e-003,-5.8350101298617e-006,1.5164384442302e+001,3.7485941359063e-002,2.1447593883488e+000,2.1190018698751e+000,2.4331701398121e+000,0.0000000000000e+000
2.2660000000000e+003,1.0270397500701e+000,9.6712253903149e-001,1.0500078061066e+000,1.1008053793219e-001,1.0518140617383e-003,1.0241220572685e-003,3.2803052891976e-004,9.5545140949484e-003,9.3029863311049e-003,2.9797849827246e-003,7.6309481482626e-001,1.0520678204298e+000,1.2225475593781e+000,1.2225475593781e+000,9.0266813124326e-001,4.0511497299105e+001,2.8290171174595e-005,2.8308503839229e-005,-1.2531859847506e-007,2.2348830989454e-007,-1.7345328510876e-007,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,6.2511017829482e-003,1.0849919728337e-001,1.6249713429575e-001,-7.5744270855389e-001,7.7933161774938e-001,1.1005679416561e-001,1.1008533905106e-001,9.2905838945818e-001,9.5146918913447e-004,-1.2418026040474e-007,2.1070109347361e+001,9.5545140949484e-003,1.2499799161296e+000,1.2488110957297e+000,1.3532105822253e+000,0.0000000000000e+000
6.4320000000000e+003,1.0257881466799e+000,9.8774344855927e-001,1.0404250638587e+000,1.1008502976373e-001,2.8548967721499e-004,2.7831251329918e-004,7.9945370240668e-005,2.5933473225451e-003,2.5281514159644e-003,7.2621240984761e-004,6.8131933333542e-001,9.7230032885477e-001,1.1690132914782e+000,2.1045756903927e+000,8.0464807482043e-001,1.9762456726534e+002,4.2362737198488e-006,4.2373938924470e-006,-5.9335971519657e-009,6.0396138578207e-009,-3.6970565951012e-009,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-1.0732072367465e-002,6.5136235644793e-002,1.1460737133004e-001,-7.6634199545906e-001,9.0533851622887e-001,1.1007764822358e-001,1.1008538216439e-001,9.5845962187853e-001,2.6675130626080e-004,-3.2757960103281e-009,3.0728986770913e+001,2.5933473225451e-003,9.5965482490651e-001,9.5292898320115e-001,9.0396532709252e-001,0.0000000000000e+000
2.1190000000000e+004,1.0175954042863e+000,9.5778892350807e-001,1.0452551596393e+000,1.1008534669316e-001,9.0927575650390e-005,8.9355332450778e-005,2.7210323350851e-005,8.2597318684922e-004,8.1169116235141e-004,2.4717471674985e-004,7.9812644381852e-001,1.2948846706555e+000,1.4201605167804e+000,2.7339695919445e+000,9.7193505736300e-001,3.7732812684261e+002,2.4209157459059e-006,2.4209002176619e-006,-9.4328038055005e-010,2.5738959023554e-009,-2.1183238723188e-009,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-5.7615379098174e-002,7.0076005748176e-002,2.0408181403046e-001,-2.8151610003431e+000,2.9218162223140e-001,1.1008400416756e-001,1.1008538317640e-001,9.3502189302437e-001,8.3549192099948e-005,-1.4886399874872e-009,5.7284084097956e+001,8.2597318684922e-004,9.5965482490651e-001,9.5292898320115e-001,9.0396532709252e-001,0.0000000000000e+000


==> Data/SQ-4rd-Q4_T001.csv <==
NDOF,Eff*_M1,Eff*_M2,Eff*_M3,Eff*_M4,Eff*_Ex
1.62E+02,5.00E-01,6.30E-01,8.44E-01,8.44E-01,5.19E-01
8.08E+02,6.97E-02,6.17E-01,9.24E-01,9.24E-01,6.74E-01
4.65E+03,4.92E-01,7.00E-01,9.65E-01,1.22E+00,9.97E-01
3.06E+04,7.06E-01,7.93E-01,8.93E-01,1.76E+00,1.06E+00
2.02E+05,7.30E-01,8.15E-01,9.47E-01,4.11E+00,1.16E+00

==> Data/SQ-4rd-Q4_T005.csv <==
NDOF,Eff,UB_Eff,UB_Eff_Ex,||u_es||,||e_es||,||e||,||e*||,R||e_es||,R||e||,R||e*||,Eff*_M1,Eff*_M2,Eff*_M3,Eff*_M4,Eff*_Ex,||s||L2,||U-Uh||L2,||U-U*||L2,-2int(e*s),-2int(e_ex*s),-2int(e_ex(tex-t*)),GlbErrNorm_39c,GlbErrNorm_39d,GlbErrNorm_39e,mean(D),mean(|D|),sig(D),min(D),max(D),||U*||,||U||,Eff_LB,||u_es||LB,-2int(e(tex-t*)),Acc Time,R||e*es||,V||e_es||,V||e||,V||e*||,
1.6200000000000e+002,9.9558275156987e-001,1.0062406806059e+000,9.9771921747098e-001,3.6427301162170e+002,8.4709152617365e+001,8.5084994174309e+001,2.7789881292947e+001,2.2649953984739e-001,2.2745260212905e-001,7.4289019753458e-002,3.1622818860496e-001,9.4893528462223e-001,1.0800097673353e+000,1.0800097673353e+000,2.8291298566407e-001,8.5309328588258e+003,3.0543148680214e-001,3.1787062238539e-001,1.5445591326592e+002,-2.9485875097532e+001,6.0315980419544e+001,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,4.7389614291922e-002,1.4504871723639e-001,2.1802859029730e-001,-4.0493251611321e-001,9.1889748285141e-001,3.7910191960767e+002,3.7405441613418e+002,1.0366529923106e+000,8.8203613811526e+001,-2.3199287878413e+002,1.5209523094602e+000,2.2649953984739e-001,5.8797558055551e-001,5.7994749003654e-001,8.2624712005669e-001,0.0000000000000e+000
8.0800000000000e+002,9.8282136507600e-001,9.7550046484670e-001,1.0020240934798e+000,3.7268696044268e+002,3.2929438699274e+001,3.3505009017307e+001,7.3663414459595e+000,8.8013939403219e-002,8.9540097318799e-002,1.9686099162486e-002,3.8509437279975e-001,8.0691977554494e-001,1.0261458854310e+000,1.0261458854310e+000,7.3658065370178e-001,4.1939554810516e+003,5.6543878039062e-002,5.3207232227950e-002,-1.6094149517643e+001,4.9811180494751e+001,-7.0244486066794e+000,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-8.2500729766662e-003,5.1351188218303e-002,9.9613567997959e-002,-5.1307248663324e-001,6.5344638173210e-001,3.7385338922612e+002,3.7418894366815e+002,9.6145646278111e-001,3.2213607455229e+001,-1.6621586158750e+001,4.2973274280754e+000,8.8013939403219e-002,5.8817258857026e-001,5.9234396546046e-001,1.0457911430804e+000,0.0000000000000e+000
4.6460000000000e+003,9.9001881821701e-001,9.9190523863231e-001,1.0012935351880e+000,3.7400606332985e+002,1.1769784883693e+001,1.1888445620549e+001,1.1824912663862e+000,3.1453931845015e-002,3.1770725923803e-002,3.1600940216028e-003,4.3468523074596e-001,7.9058700200022e-001,1.0162159822909e+000,6.5565930907295e-001,9.7248036496631e-001,1.8043913357449e+003,1.0976242149230e-002,1.0708066586781e-002,5.2841562161542e-001,3.4559785888051e+000,-2.8279508589525e-001,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-1.4719659399060e-003,2.1044950717334e-002,4.9618646672563e-002,-3.7362571532988e-001,1.1832411323834e+000,3.7410832718582e+002,3.7419492196225e+002,9.8879216533772e-001,1.1755201887642e+001,-1.4835319415806e-001,1.4660267892373e+001,3.1453931845015e-002,5.3709344908086e-001,5.3960007542172e-001,7.8342427216273e-001,0.0000000000000e+000
3.0576000000000e+004,9.9470574379430e-001,9.9670407713377e-001,1.0014042703060e+000,3.7417038422495e+002,4.2782304011704e+000,4.3010010024181e+000,2.7022200545818e-001,1.1433162412728e-002,1.1494006653183e-002,7.2214201457438e-004,7.0998328196900e-001,8.2343817557625e-001,9.1877073796344e-001,-6.9760128188078e-001,1.0906896799254e+000,1.0625744669718e+003,7.5592644279799e-004,7.2996894233927e-004,7.3615228790419e-002,2.3690701052577e-001,1.0437821966775e-002,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,1.5417061028904e-003,8.7200212159121e-003,2.5286886676810e-002,-4.5408551089391e-001,4.0069827806166e-001,3.7421257038511e+002,3.7419510240153e+002,9.9558287102854e-001,4.2820029262840e+000,7.6793617326646e-004,7.4077196041860e+001,1.1433162412728e-002,5.2612632924082e-001,5.2830767893885e-001,9.4337236065839e-001,0.0000000000000e+000
2.0226200000000e+005,9.9881371353113e-001,9.9924709574173e-001,1.0003697045592e+000,3.7419174923839e+002,1.5832876493034e+000,1.5851681127865e+000,4.5462359042815e-002,4.2311822207193e-003,4.2362074863178e-003,1.2149372938388e-004,7.2551810262285e-001,8.3019404115229e-001,9.5797629267778e-001,-4.9923887644794e+000,1.1681429039070e+000,4.4847532067480e+002,1.7490994061567e-004,1.7418063924439e-004,2.1758574376869e-003,7.7907034278505e-003,2.5761515493918e-005,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,3.0083292623531e-004,2.4002413201338e-003,1.2412896382998e-002,-4.0556351011287e-001,3.1766397757475e-001,3.7419466745465e+002,3.7419510679304e+002,9.9899004426001e-001,1.5835671631521e+000,-2.4475209238102e-005,9.9760705435801e+002,4.2311822207193e-003,5.2612632924082e-001,5.2830767893885e-001,9.4337236065839e-001,0.0000000000000e+000


==> Data/SQ-4rd-Q8_T003.csv <==
NDOF,Eff,Eff*_M1,Eff*_M2,Eff*_M3,Eff*_M4,Eff*_Ex,-2*int(e*s),-2*int(e_ex*s),-2*int(e_ex*(tex-t*)),GlbErrNorm_39c,GlbErrNorm_39d,GlbErrNorm_39e
4.50E+02,1.49E+00,2.89E-01,4.54E-01,7.87E-01,7.87E-01,3.23E-01,-1.24E+01,3.03E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
1.14E+03,1.17E+00,3.58E-01,8.25E-01,1.02E+00,1.02E+00,1.96E-01,8.90E-01,1.16E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
3.68E+03,1.06E+00,1.13E+00,1.25E+00,1.45E+00,1.41E+00,8.20E-01,2.46E-01,1.17E-01,0.00E+00,0.00E+00,0.00E+00,0.00E+00
1.29E+04,1.01E+00,4.03E-01,7.07E-01,9.96E-01,2.76E+00,9.09E-01,5.75E-04,3.50E-03,0.00E+00,0.00E+00,0.00E+00,0.00E+00
4.82E+04,1.00E+00,5.00E-01,7.19E-01,1.01E+00,4.45E+00,7.09E-01,2.60E-05,7.83E-05,0.00E+00,0.00E+00,0.00E+00,0.00E+00


==> Data/SQ-4rd-Q8_T006.csv <==
NDOF,Eff,UB_Eff,UB_Eff_Ex,||u_es||,||e_es||,||e||,||e*||,R||e_es||,R||e||,R||e*||,Eff*_M1,Eff*_M2,Eff*_M3,Eff*_M4,Eff*_Ex,||s||L2,||U-Uh||L2,||U-U*||L2,-2int(e*s),-2int(e_ex*s),-2int(e_ex(tex-t*)),GlbErrNorm_39c,GlbErrNorm_39d,GlbErrNorm_39e,mean(D),mean(|D|),sig(D),min(D),max(D),||U*||,||U||,Eff_LB,||u_es||LB,-2int(e(tex-t*)),Acc Time,R||e*es||,V||e_es||,V||e||,V||e*||,
4.5000000000000e+002,1.2133251993265e+000,1.1538640975164e+000,1.1988814125835e+000,3.7411761144794e+002,9.2396124528386e+000,7.6151162589939e+000,4.9444557249402e+000,2.4689551166364e-002,2.0350657027117e-002,1.3213576683768e-002,4.0857897849661e-001,9.4173959310634e-001,1.1382749317270e+000,1.1382749317270e+000,3.5442171200422e-001,1.8123914237886e+003,1.3377682565260e-002,2.3887726799134e-002,-8.1624214886240e+000,-1.6731682926555e+000,-3.4728421857835e-001,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,4.4543995124646e-001,4.5257209334945e-001,5.6834644302708e-001,-1.3095815165073e-001,2.6590406306486e+000,3.7464239565297e+002,3.7419510594069e+002,1.0415856218661e+000,7.9317956042068e+000,-1.2268566131848e+001,1.6331656840610e+000,2.4689551166364e-002,1.0487132951589e+000,1.2129406016121e+000,7.0283942106164e-001,0.0000000000000e+000
1.1920000000000e+003,1.4238224495511e+000,1.2168032554581e+000,1.4997694959214e+000,3.7418781285864e+002,3.3264514172596e+000,2.3362824615585e+000,2.4932889777666e+000,8.8894396575901e-003,6.2434874823815e-003,6.6630721151164e-003,4.8988761930223e-001,7.1362429164229e-001,8.8667374504010e-001,8.8667374504010e-001,5.8091918079128e-001,1.2825118651987e+003,3.3324691467966e-003,6.9824950925094e-003,-2.9837893373877e+000,1.2629371095542e+000,-5.1004858487215e-002,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,3.6410629280409e-001,3.9358344414038e-001,9.5960235386200e-001,-1.7545976833313e-001,5.2046381573621e+000,3.7431863232786e+002,3.7419510652150e+002,1.1587782692112e+000,2.7072333471933e+000,-9.4754363321450e-001,3.8178928545994e+000,8.8894396575901e-003,1.3029159498497e+000,1.0145457039416e+000,1.9614278425879e+000,0.0000000000000e+000
3.6820000000000e+003,1.0285133157463e+000,1.0206862522430e+000,1.1197709822435e+000,3.7419436714190e+002,7.6524965660423e-001,7.4403475860587e-001,2.7292950823863e-001,2.0450549863027e-003,1.9883604702227e-003,7.2937754461344e-004,2.4412895418815e-001,8.3089154455752e-001,1.0706122458649e+000,1.7545463811436e+000,8.8773711383443e-001,2.3047192600576e+002,7.7004582596113e-004,6.3738145581521e-004,-8.8791125775748e-003,1.1628409697089e-001,-7.7546567512269e-003,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,4.0506454580292e-002,7.5138258844902e-002,1.7839731285495e-001,-3.0450385693804e-001,2.2393761997428e+000,3.7421667789987e+002,3.7419510686776e+002,9.8158665707433e-001,7.3033459144705e-001,-2.6418667369201e-002,8.5416141679996e+000,2.0450549863027e-003,1.1795255235008e+000,1.1647049551943e+000,1.4728397565466e+000,0.0000000000000e+000
1.2112000000000e+004,1.0105218940592e+000,1.0154367174436e+000,1.0594316659170e+000,3.7419506070913e+002,1.8785928210883e-001,1.8590322803814e-001,4.7249564378712e-002,5.0203564440112e-004,4.9680828160496e-004,1.2626986165488e-004,2.7761528038035e-001,7.5928906954158e-001,1.0141822954867e+000,2.5338055317042e+000,8.4056404169321e-001,6.3529302704206e+001,8.5123894173526e-005,6.2452109936065e-005,3.4412192744622e-004,3.6395745807916e-003,-1.4068609633240e-004,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,6.8519929811456e-003,3.4680993330601e-002,1.0008934398438e-001,-3.1119156146160e-001,2.0241242744710e+000,3.7420161923195e+002,3.7419510689007e+002,9.9609238915143e-001,1.8517679056748e-001,-1.3580926099776e-004,1.9600964320154e+001,5.0203564440112e-004,1.0605711217973e+000,1.0529637320937e+000,1.4153149426556e+000,0.0000000000000e+000
4.5038000000000e+004,1.0004761774559e+000,1.0080879821645e+000,1.0183986834601e+000,3.7419510398575e+002,4.6657544936826e-002,4.6635338240107e-002,7.3646854130811e-003,1.2468774731994e-004,1.2462840208542e-004,1.9681404907335e-005,5.5364656005761e-001,8.1272022488756e-001,1.0956474726095e+000,4.4364444881231e+000,6.4723487541358e-001,1.6538011286406e+001,8.0321965253675e-006,3.7153841857923e-006,3.3250915577693e-005,8.0263070135197e-005,-1.5696543594625e-006,0.0000000000000e+000,0.0000000000000e+000,0.0000000000000e+000,-4.7785794193372e-004,1.7541091665840e-002,4.1139903310774e-002,-2.8023224715870e-001,8.5770744843370e-001,3.7419665573512e+002,3.7419510689194e+002,9.9628599098215e-001,4.6462134173333e-002,-1.7059771754754e-006,5.4951790536574e+001,1.2468774731994e-004,1.0605711217973e+000,1.0529637320937e+000,1.4153149426556e+000,0.0000000000000e+000

